A Comprehensive Investigation on Range-free Localization Algorithms with Mobile Anchors at Different Altitudes

In this work, the problem of localizing ground devices (GDs) is studied comparing the performance of four range-free (RF) localization algorithms that use a mobile anchor (MA). All the investigated algorithms are based on the so-called heard/not-heard (HnH) method, which allows the GDs to detect the MA at the border of their antenna communication radius. Despite the simplicity of this method, its efficacy in terms of accuracy is poor because it relies on the antenna radius that continuously varies under different conditions. Usually, the antenna radius declared by the manufacturer does not fully characterize the actual antenna radiation pattern. In this paper, the radiation pattern of the commercial DecaWave DWM1001 Ultra-Wide-Band (UWB) antennas is observed in a real test-bed at different altitudes for collecting more information and insights on the antenna radius. The compared algorithms are then tested using both the observed and the manufacturer radii. The experimental accuracy is close to the expected theoretical one only when the antenna pattern is actually omnidirectional. However, typical antennas have strong pattern irregularities that decrease the accuracy. For improving the performance, we propose range-based (RB) variants of the compared algorithms in which, instead of using the observed or the manufacturer radii, the actual measured distances between the MA and the GD are used. The localization accuracy tremendously improves confirming that the knowledge of the exact antenna pattern is essential for any RF algorithm.

==> PMC 2021 - Localization of sensors/figures/angular_aperture.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'angular_aperture.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{143.89545471bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69690868)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{angular_aperture.pdf}}%
    \put(0.56385605,0.04358002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_3$}}}%
    \put(0.01366843,0.55726749){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_1$}}}%
    \put(0.85313046,0.5513701){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_2$}}}%
    \put(0.59021777,0.5403141){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$}}}%
    \put(0.25214898,0.54036738){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{angular_aperture.pdf}}%
    \put(0.42616912,0.19977311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{angular_aperture.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/architecture-drf.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'architecture-drf.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{555.58125173bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35773755)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{architecture-drf.pdf}}%
    \put(0.42186768,0.03625171){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Raspberry Pi}}}%
    \put(0.43350032,0.29850622){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Decawave antenna}}}%
    \put(0.04125614,0.06726883){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{User Devices}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{architecture-drf.pdf}}%
    \put(0.48826437,0.14389391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SPI M}}}%
    \put(0.48630627,0.22024186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SPI S}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{architecture-drf.pdf}}%
    \put(0.88900849,0.29800418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ID 0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{architecture-drf.pdf}}%
    \put(0.88900849,0.21700791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ID 1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{architecture-drf.pdf}}%
    \put(0.88900849,0.08201416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ID n}}}%
    \put(0.09599814,0.01617143){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{RC's WiFi}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{architecture-drf.pdf}}%
    \put(0.6090002,0.20018536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{UWB}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{architecture-drf.pdf}}%
    \put(0.09866316,0.32798111){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drone}}}%
    \put(0.85926706,0.0222701){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Antennas}}}%
    \put(0.2621503,0.15410287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SSH}}}%
    \put(0.45549589,0.10106473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{main.py}}}%
    \put(0.46590306,0.24889285){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fw.c}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{architecture-drf.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/bubble_measurement.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bubble_measurement.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{184.70898245bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72094234)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bubble_measurement.pdf}}%
    \put(0.03602991,0.67861994){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bubble_measurement.pdf}}%
    \put(0.84585685,0.1191929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0.4324478,0.1235873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bubble_measurement.pdf}}%
    \put(0.18564134,0.29711328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.56709621,0.06742004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/cases_azimuth.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cases_azimuth.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.42519685bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cases_azimuth.pdf}}%
    \put(0.02290373,0.93989147){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cases_azimuth.pdf}}%
    \put(0.77675109,0.41913502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0.61014346,0.64314808){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.40528256,0.39458965){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/cases_polar.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cases_polar.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77777778)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cases_polar.pdf}}%
    \put(0.51193556,0.26857267){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0.21476861,0.25935709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cases_polar.pdf}}%
    \put(0.54759599,0.3847156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cases_polar.pdf}}%
    \put(-0.00685676,0.4463563){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{cases_polar.pdf}}%
    \put(0.12069451,0.48278309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A'_1$}}}%
    \put(0.86152786,0.48278309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A'_2$}}}%
    \put(0.86152789,0.25935709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{cases_polar.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/dwm1001-pattern-h.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dwm1001-pattern-h.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{115.96394817bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.76798956)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dwm1001-pattern-h.pdf}}%
    \put(0.30964537,0.00019915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.36037996,0.13912408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{90}}}%
    \put(0.06287749,0.21214802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{180}}}%
    \put(-0.001197,0.01419563){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{270}}}%
    \put(0.26218318,0.24359591){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Phi$}}}%
    \put(0.37482693,0.01711522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Theta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dwm1001-pattern-h.pdf}}%
    \put(0.97369712,0.38781548){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{90}}}%
    \put(0.58652835,0.03503331){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{180}}}%
    \put(0.23556777,0.38685407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{270}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{dwm1001-pattern-h.pdf}}%
    \put(0.57014224,0.38738844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-30}}}%
    \put(0.57014224,0.49253228){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-20}}}%
    \put(0.57014224,0.59770296){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.59199735,0.7029273){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.60035075,0.750814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.14841057,0.28549338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$H$}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/dwm1001-pattern-v.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dwm1001-pattern-v.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{115.21099541bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77684339)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dwm1001-pattern-v.pdf}}%
    \put(-0.00114148,0.16895009){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{270}}}%
    \put(0.24224782,0.20913236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{180}}}%
    \put(0.04795524,0.01715413){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.37388419,0.09203372){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{90}}}%
    \put(0.20329507,0.00253641){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Theta$}}}%
    \put(0.06967365,0.23312749){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Phi$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dwm1001-pattern-v.pdf}}%
    \put(0.97352518,0.39418448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{90}}}%
    \put(0.58382553,0.03909691){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{180}}}%
    \put(0.23057213,0.39321696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{270}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{dwm1001-pattern-v.pdf}}%
    \put(0.56733271,0.39375482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-30}}}%
    \put(0.56733271,0.49958583){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-20}}}%
    \put(0.56733271,0.60544366){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.58933046,0.71135587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.59773864,0.75955553){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.13965184,0.30363371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V$}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/model-drf.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'model-drf.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{194.75874773bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.95774185)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{model-drf.pdf}}%
    \put(-0.02493571,0.70330251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0.42413271,0.46215968){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0.04373755,0.01827928){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_0$}}}%
    \put(0.27644301,0.18331865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.27644301,0.57611232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0.27644301,0.7378509){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_3$}}}%
    \put(0.76398493,0.67899991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{model-drf.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/model-drf_evo.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'model-drf_evo.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{199.25868718bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91097771)%
    \put(0.81840592,0.41634221){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iwd$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{model-drf_evo.pdf}}%
    \put(-0.03942859,0.72505897){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0.77167264,0.26465215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0.0653335,0.0555061){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_0$}}}%
    \put(0.27019981,0.17917861){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.26347847,0.67467591){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0.25783276,0.87174565){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_3$}}}%
    \put(0.65478378,0.41900883){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{model-drf_evo.pdf}}%
    \put(0.582462,0.53730444){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_2$}}}%
    \put(0.5730521,0.27759166){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{model-drf_evo.pdf}}%
    \put(0.42369675,0.15878129){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.44791445,0.6376279){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/model-drf_evo_m.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'model-drf_evo_m.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{147.4015748bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.15384615)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{model-drf_evo_m.pdf}}%
    \put(0.80604952,0.7028596){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0.00581741,0.07503362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_0$}}}%
    \put(0.00581741,0.24221516){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.00581741,0.87023712){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0.00581741,1.07485308){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{model-drf_evo_m.pdf}}%
    \put(0.53306003,1.09098339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0.64691965,0.41169584){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.66132568,0.96026091){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_2$}}}%
    \put(0.80788087,0.83291403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_1$}}}%
    \put(0.72747145,0.62571562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{model-drf_evo_m.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/model-lee.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'model-lee.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{308.97637795bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62385321)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{model-lee.pdf}}%
    \put(0.73970867,0.23342629){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r-\iw$}}}%
    \put(0.4757372,0.42315168){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{model-lee.pdf}}%
    \put(0.2892773,0.32238854){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.62431078,0.31814107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{model-lee.pdf}}%
    \put(0.66339702,0.13092929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.47176592,0.53845765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_1$}}}%
    \put(0.5185795,0.36160641){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_2$}}}%
    \put(0.3611472,0.429226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_3$}}}%
    \put(0.56834069,0.42939939){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_4$}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/model-lee_m.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'model-lee_m.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.77165354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0.79624586,0.49817264){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2 - \iw$}}}%
    \put(0.6471158,0.29959242){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0.1827349,0.45661329){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.11556725,0.26866479){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1-\iw$}}}%
    \put(0.12945713,0.26623699){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.45843619,0.51736727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{model-lee_m.pdf}}%
    \put(0.20231757,0.14260239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.79132894,0.14260239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{model-lee_m.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/model-xiao.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'model-xiao.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{362.83464567bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53125)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{model-xiao.pdf}}%
    \put(0.47962845,0.3521205){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{model-xiao.pdf}}%
    \put(0.259823,0.13654871){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{model-xiao.pdf}}%
    \put(0.21528834,0.20149894){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_0$}}}%
    \put(0.33073853,0.27827386){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.61973163,0.28130097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0.73018644,0.19442082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_3$}}}%
    \put(0.47557153,0.46406675){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_1$}}}%
    \put(0.38100179,0.36240613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_3$}}}%
    \put(0.5577037,0.36684613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{model-xiao.pdf}}%
    \put(0.42696684,0.26936363){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{model-xiao.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/model-xiao_m.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'model-xiao_m.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{263.62204724bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64516129)%
    \put(0.53475143,0.4723437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{model-xiao_m.pdf}}%
    \put(-0.00525721,0.1290236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_0$}}}%
    \put(0.19294463,0.1290236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.5757816,0.1290236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0.72983807,0.1290236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{model-xiao_m.pdf}}%
    \put(0.0080558,0.37034669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.64284982,0.33964293){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/path_random.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'path_random.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{258.31430991bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72191201)%
    \put(0.42961002,0.26123679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0, 0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{path_random.pdf}}%
    \put(0.08354976,0.04056148){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(x_0, y_0)$}}}%
    \put(0.08770702,0.69249957){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(x_1, y_1)$}}}%
    \put(0.76521083,0.6279754){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(x_2, y_2)$}}}%
    \put(0.42792538,0.00912992){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(x_3, y_3)$}}}%
    \put(-0.00321344,0.4725308){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(x_4, y_4)$}}}%
    \put(0.75787857,0.31122038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(x_5, y_5)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{path_random.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/ranging_precision.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ranging_precision.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{237.62985992bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70675493)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ranging_precision.pdf}}%
    \put(0.04069322,0.37241028){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.48121207,0.3779329){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.39648513,0.00618492){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.63928257,0.21379365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ranging_precision.pdf}}%
    \put(0.63741565,0.38834649){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ranging_precision.pdf}}%
    \put(0.25544768,0.20554573){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ranging_precision.pdf}}%
    \put(-0.00349315,0.13885378){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_0$}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/rf_to_rb.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rf_to_rb.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{221.70769158bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41220459)%
    \put(0.4014228,0.37694502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rf_to_rb.pdf}}%
    \put(0.02391571,0.00464698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rf_to_rb.pdf}}%
    \put(0.02545495,0.05972056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_0$}}}%
    \put(0.17380042,0.05972056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.75500144,0.05972056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0.88840608,0.05972056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rf_to_rb.pdf}}%
    \put(0.31133216,0.24475828){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{rf_to_rb.pdf}}%
    \put(0.13738608,0.26948074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r'_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{rf_to_rb.pdf}}%
    \put(0.49024145,0.22769295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0.66504614,0.2615077){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r'_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{rf_to_rb.pdf}}%
    \put(0.89668725,0.00464698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{rf_to_rb.pdf}}%
    \put(0.31472421,0.17216207){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.310039,0.15961817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{rf_to_rb.pdf}}%
    \put(0.55157302,0.15116094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{rf_to_rb.pdf}}%
    \put(0.45242766,0.0581629){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k$}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/setting.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'setting.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{342.4191933bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67913457)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{setting.pdf}}%
    \put(0.36050976,0.18916462){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V$}}}%
    \put(0.37803216,0.46952465){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V$}}}%
    \put(0.9431296,0.18916462){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$H$}}}%
    \put(0.96065174,0.46952465){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{setting.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/setting_vh.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'setting_vh.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{167.79473012bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.11772706)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{setting_vh.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/setting_vv.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'setting_vv.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{167.79473012bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.11772706)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{setting_vv.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/software-drf.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'software-drf.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{552.2244527bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4970353)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{software-drf.pdf}}%
    \put(0.03482445,0.45262116){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Read parameters}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{software-drf.pdf}}%
    \put(0.06229556,0.3792814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Create path}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{software-drf.pdf}}%
    \put(0.05948563,0.30322537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Arm/Take off}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{software-drf.pdf}}%
    \put(0.06403125,0.22988568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Follow path}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{software-drf.pdf}}%
    \put(0.08564118,0.1345335){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Position}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{software-drf.pdf}}%
    \put(0.13508165,0.058608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{false}}}%
    \put(0.23207455,0.10369475){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{true}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{software-drf.pdf}}%
    \put(0.48767481,0.11856747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{false}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{software-drf.pdf}}%
    \put(0.30070603,0.03780725){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Go Home/Land}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{software-drf.pdf}}%
    \put(0.07957197,0.11280322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{changed?}}}%
    \put(0.30896279,0.23405925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Send beacon}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{software-drf.pdf}}%
    \put(0.39647776,0.08456088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{true}}}%
    \put(0.34461875,0.15077558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mission}}}%
    \put(0.34058107,0.12904531){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{finished?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{software-drf.pdf}}%
    \put(0.66332179,0.40843335){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Init}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{software-drf.pdf}}%
    \put(0.64461641,0.32694477){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Listen}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{software-drf.pdf}}%
    \put(0.83182173,0.23405925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Collect}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{software-drf.pdf}}%
    \put(0.76128774,0.21137235){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{true}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{software-drf.pdf}}%
    \put(0.76128774,0.10296338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{true}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{software-drf.pdf}}%
    \put(0.63840065,0.23181546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Beacon?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{software-drf.pdf}}%
    \put(0.65741495,0.12419304){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{End?}}}%
    \put(0.69210282,0.17705426){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{false}}}%
    \put(0.69073087,0.05286674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{false}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{software-drf.pdf}}%
    \put(0.83182173,0.12565021){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Estimate}}}%
    \put(0.44782185,0.45938341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drone}}}%
    \put(0.88242644,0.45938341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Antenna}}}%
    \put(0.85279997,0.36129395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Main cycle}}}%
    \put(0.29727208,0.33129512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Main cycle}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/xiao_k.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xiao_k.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{192.75590551bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70588235)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{xiao_k.pdf}}%
    \put(0.06651754,0.53771885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.77024543,0.29330959){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{xiao_k.pdf}}%
    \put(0.00003548,0.00889488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.07482802,0.00889488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0.72030923,0.00889488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k\iw$}}}%
    \put(0.8737323,0.10895459){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(k+1)\iw$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{xiao_k.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/xiao_k_err_3_points.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xiao_k_err_3_points.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{113.38582677bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{xiao_k_err_3_points.pdf}}%
    \put(0.32936351,0.1502858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D$}}}%
    \put(0.78057261,0.1502858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.56813341,0.4237598){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/xiao_k_err_all.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xiao_k_err_all.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{102.04724409bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{xiao_k_err_all.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/xiao_k_err_max1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xiao_k_err_max1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{113.38582677bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{xiao_k_err_max1.pdf}}%
    \put(0.36763366,0.4682578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D$}}}%
    \put(0.81884276,0.4682578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.46449009,0.65370255){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.71096486,0.0889818){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/xiao_k_err_max2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xiao_k_err_max2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{113.38582677bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{xiao_k_err_max2.pdf}}%
    \put(0.34519136,0.5081818){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D$}}}%
    \put(0.79640046,0.5081818){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.54534614,0.32840455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.63711416,0.6399148){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/xiao_k_err_min.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xiao_k_err_min.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{113.38582677bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{xiao_k_err_min.pdf}}%
    \put(0.28199816,0.6110533){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D$}}}%
    \put(0.73320724,0.6110533){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.63457909,0.5308603){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.38434226,0.6826728){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/xiao_kmax.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xiao_kmax.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.77165354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{xiao_kmax.pdf}}%
    \put(0.05653991,0.45706103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.72371691,0.20922265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{xiao_kmax.pdf}}%
    \put(0.00003016,0.00756065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.06360382,0.00756065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0.82085738,0.01507765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k\iw$}}}%
    \put(0.83465798,0.30726653){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(k+1)\iw$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{xiao_kmax.pdf}}%
  \end{picture}%
\endgroup%


==> PMC 2021 - Localization of sensors/figures/xiao_kmin.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xiao_kmin.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{141.73228346bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{xiao_kmin.pdf}}%
    \put(0.09046385,0.73129764){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.33845055,0.39890104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{xiao_kmin.pdf}}%
    \put(0.00004825,0.01209704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.10176611,0.01209704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0.27053731,0.01209704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k\iw$}}}%
    \put(0.49776727,0.16744744){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(k+1)\iw$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{xiao_kmin.pdf}}%
  \end{picture}%
\endgroup%


==> figures/angular_aperture.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'angular_aperture.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{143.89545471bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69690868)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{angular_aperture.pdf}}%
    \put(0.56385605,0.04358002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_3$}}}%
    \put(0.01366843,0.55726749){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_1$}}}%
    \put(0.85313046,0.5513701){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_2$}}}%
    \put(0.59021777,0.5403141){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$}}}%
    \put(0.25214898,0.54036738){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{angular_aperture.pdf}}%
    \put(0.42616912,0.19977311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{angular_aperture.pdf}}%
  \end{picture}%
\endgroup%


==> figures/architecture-drf.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'architecture-drf.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{555.58125173bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35773755)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{architecture-drf.pdf}}%
    \put(0.42186768,0.03625171){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Raspberry Pi}}}%
    \put(0.43350032,0.29850622){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Decawave antenna}}}%
    \put(0.04125614,0.06726883){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{User Devices}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{architecture-drf.pdf}}%
    \put(0.48826437,0.14389391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SPI M}}}%
    \put(0.48630627,0.22024186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SPI S}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{architecture-drf.pdf}}%
    \put(0.88900849,0.29800418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ID 0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{architecture-drf.pdf}}%
    \put(0.88900849,0.21700791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ID 1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{architecture-drf.pdf}}%
    \put(0.88900849,0.08201416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ID n}}}%
    \put(0.09599814,0.01617143){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{RC's WiFi}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{architecture-drf.pdf}}%
    \put(0.6090002,0.20018536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{UWB}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{architecture-drf.pdf}}%
    \put(0.09866316,0.32798111){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drone}}}%
    \put(0.85926706,0.0222701){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Antennas}}}%
    \put(0.2621503,0.15410287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SSH}}}%
    \put(0.45549589,0.10106473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{main.py}}}%
    \put(0.46590306,0.24889285){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{fw.c}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{architecture-drf.pdf}}%
  \end{picture}%
\endgroup%


==> figures/rf_to_rb.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rf_to_rb.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{221.70769158bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41220459)%
    \put(0.4014228,0.37694502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rf_to_rb.pdf}}%
    \put(0.02391571,0.00464698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rf_to_rb.pdf}}%
    \put(0.02545495,0.05972056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_0$}}}%
    \put(0.17380042,0.05972056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.75500144,0.05972056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0.88840608,0.05972056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rf_to_rb.pdf}}%
    \put(0.31133216,0.24475828){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{rf_to_rb.pdf}}%
    \put(0.13738608,0.26948074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r'_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{rf_to_rb.pdf}}%
    \put(0.49024145,0.22769295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0.66504614,0.2615077){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r'_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{rf_to_rb.pdf}}%
    \put(0.89668725,0.00464698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{rf_to_rb.pdf}}%
    \put(0.31472421,0.17216207){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.310039,0.15961817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{rf_to_rb.pdf}}%
    \put(0.55157302,0.15116094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{rf_to_rb.pdf}}%
    \put(0.45242766,0.0581629){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k$}}}%
  \end{picture}%
\endgroup%


==> figures/setting_vh.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'setting_vh.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{167.79473012bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.11772706)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{setting_vh.pdf}}%
  \end{picture}%
\endgroup%


==> figures/setting_vv.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'setting_vv.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{167.79473012bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.11772706)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{setting_vv.pdf}}%
  \end{picture}%
\endgroup%


==> figures/software-drf.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'software-drf.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{552.2244527bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4970353)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{software-drf.pdf}}%
    \put(0.03482445,0.45262116){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Read parameters}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{software-drf.pdf}}%
    \put(0.06229556,0.3792814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Create path}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{software-drf.pdf}}%
    \put(0.05948563,0.30322537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Arm/Take off}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{software-drf.pdf}}%
    \put(0.06403125,0.22988568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Follow path}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{software-drf.pdf}}%
    \put(0.08564118,0.1345335){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Position}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{software-drf.pdf}}%
    \put(0.13508165,0.058608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{false}}}%
    \put(0.23207455,0.10369475){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{true}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{software-drf.pdf}}%
    \put(0.48767481,0.11856747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{false}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{software-drf.pdf}}%
    \put(0.30070603,0.03780725){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Go Home/Land}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{software-drf.pdf}}%
    \put(0.07957197,0.11280322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{changed?}}}%
    \put(0.30896279,0.23405925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Send beacon}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{software-drf.pdf}}%
    \put(0.39647776,0.08456088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{true}}}%
    \put(0.34461875,0.15077558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mission}}}%
    \put(0.34058107,0.12904531){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{finished?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{software-drf.pdf}}%
    \put(0.66332179,0.40843335){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Init}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{software-drf.pdf}}%
    \put(0.64461641,0.32694477){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Listen}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{software-drf.pdf}}%
    \put(0.83182173,0.23405925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Collect}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{software-drf.pdf}}%
    \put(0.76128774,0.21137235){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{true}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{software-drf.pdf}}%
    \put(0.76128774,0.10296338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{true}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{software-drf.pdf}}%
    \put(0.63840065,0.23181546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Beacon?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{software-drf.pdf}}%
    \put(0.65741495,0.12419304){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{End?}}}%
    \put(0.69210282,0.17705426){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{false}}}%
    \put(0.69073087,0.05286674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{false}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{software-drf.pdf}}%
    \put(0.83182173,0.12565021){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Estimate}}}%
    \put(0.44782185,0.45938341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drone}}}%
    \put(0.88242644,0.45938341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Antenna}}}%
    \put(0.85279997,0.36129395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Main cycle}}}%
    \put(0.29727208,0.33129512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Main cycle}}}%
  \end{picture}%
\endgroup%


==> figures/xiao_k.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xiao_k.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{192.75590551bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70588235)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{xiao_k.pdf}}%
    \put(0.06651754,0.53771885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.77024543,0.29330959){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{xiao_k.pdf}}%
    \put(0.00003548,0.00889488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.07482802,0.00889488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0.72030923,0.00889488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k\iw$}}}%
    \put(0.8737323,0.10895459){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(k+1)\iw$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{xiao_k.pdf}}%
  \end{picture}%
\endgroup%


==> figures/xiao_k_err_all.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xiao_k_err_all.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{102.04724409bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{xiao_k_err_all.pdf}}%
  \end{picture}%
\endgroup%


==> figures/xiao_kmax.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xiao_kmax.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.77165354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{xiao_kmax.pdf}}%
    \put(0.05653991,0.45706103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.72371691,0.20922265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{xiao_kmax.pdf}}%
    \put(0.00003016,0.00756065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.06360382,0.00756065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0.82085738,0.01507765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k\iw$}}}%
    \put(0.83465798,0.30726653){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(k+1)\iw$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{xiao_kmax.pdf}}%
  \end{picture}%
\endgroup%


==> figures/xiao_kmin.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xiao_kmin.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{141.73228346bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{xiao_kmin.pdf}}%
    \put(0.09046385,0.73129764){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.33845055,0.39890104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{xiao_kmin.pdf}}%
    \put(0.00004825,0.01209704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.10176611,0.01209704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iw$}}}%
    \put(0.27053731,0.01209704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k\iw$}}}%
    \put(0.49776727,0.16744744){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(k+1)\iw$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{xiao_kmin.pdf}}%
  \end{picture}%
\endgroup%

